Randomized Graph Cluster Randomization

The global average treatment effect (GATE) is a primary quantity of interest in the study of causal inference under network interference. With a correctly specified exposure model of the interference, the Horvitz-Thompson (HT) and H\'ajek estimators of the GATE are unbiased and consistent, respectively, yet known to exhibit extreme variance under many designs and in many settings of interest. With a fixed clustering of the interference graph, graph cluster randomization (GCR) designs have been shown to greatly reduce variance compared to node-level random assignment, but even so the variance is still often prohibitively large. In this work we propose a randomized version of the GCR design, descriptively named randomized graph cluster randomization (RGCR), which uses a random clustering rather than a single fixed clustering. By considering an ensemble of many different cluster assignments, this design avoids a key problem with GCR where a given node is sometimes "lucky" or "unlucky" in a given clustering. We propose two randomized graph decomposition algorithms for use with RGCR, randomized 3-net and 1-hop-max, adapted from prior work on multiway graph cut problems. When integrating over their own randomness, these algorithms furnish network exposure probabilities that can be estimated efficiently. We develop upper bounds on the variance of the HT estimator of the GATE under assumptions on the metric structure of the interference graph. Where the best known variance upper bound for the HT estimator under a GCR design is exponential in the parameters of the metric structure, we give a comparable variance upper bound under RGCR that is instead polynomial in the same parameters. We provide extensive simulations comparing RGCR and GCR designs, observing substantial reductions in the mean squared error for both HT and H\'ajek estimators of the GATE in a variety of settings.

==> CODE19/CODE-2019.txt <==
Participants will be selected based on submissions of 3-page extended abstracts. Please submit an extended abstract of no more than 3 pages to the ONLINE PORTAL by September 9, 2019. Please contact Carrie Reynolds (carrie1@mit.edu) with questions. 

Abstracts will be evaluated as they are submitted and evaluation will continue until the program is filled.  Space is limited, so interested researchers should submit their work as soon as possible. 

Authors of accepted abstracts will be notified by September 23, 2019 and will be expected to submit a final version as a PDF not to exceed 5 pages, including references and figures, by October 3, 2019.  

Accepted abstracts will be distributed as informal working notes. Members of the press may attend the event, so please take this into account when choosing the work you submit.




Abstract Sketch

* Background: Estimating GATE under interference
    * A/B testing and GATE estimation
    * SUTVA, interference, and exposure model (especially full neighborhood exposure model).
    * HT estimator: an unbiased estimator with variance formula.
* Issue: large variance
    * Exponential in the max degree of the graph
    * Solution Graph Cluster Randomization
    * Still large variance
* New idea to further reduce variance: random graph clustering
    * Challenges:
        * How to efficiently generate a random clustering partition?
        * How to compute the exposure probability?
        * Theory on variance reduction?
    * Naive idea: r-net clustering
        * NP-hard to compute the exposure probability.
* A new clustering method: uniform-nbr-max
    * Sample efficiently: reduced depth with parallel computation.
    * Can efficiently estimate the exposure probability 
        * MC estimation only requires sampling in local structure.
        * Lower bound on the probability which provides an upper bound on estimation variance
    * variance reduction on restricted growth graphs.
    * Criticism: bias towards nodes with small degree.
* Extension of uniform-nbr-max: beta-nbr-max
    * add flexibility
    * optimal weight: eig2


==> paper-RGCR arxiv/CODE19/CODE-2019.txt <==
Participants will be selected based on submissions of 3-page extended abstracts. Please submit an extended abstract of no more than 3 pages to the ONLINE PORTAL by September 9, 2019. Please contact Carrie Reynolds (carrie1@mit.edu) with questions. 

Abstracts will be evaluated as they are submitted and evaluation will continue until the program is filled.  Space is limited, so interested researchers should submit their work as soon as possible. 

Authors of accepted abstracts will be notified by September 23, 2019 and will be expected to submit a final version as a PDF not to exceed 5 pages, including references and figures, by October 3, 2019.  

Accepted abstracts will be distributed as informal working notes. Members of the press may attend the event, so please take this into account when choosing the work you submit.




Abstract Sketch

* Background: Estimating GATE under interference
    * A/B testing and GATE estimation
    * SUTVA, interference, and exposure model (especially full neighborhood exposure model).
    * HT estimator: an unbiased estimator with variance formula.
* Issue: large variance
    * Exponential in the max degree of the graph
    * Solution Graph Cluster Randomization
    * Still large variance
* New idea to further reduce variance: random graph clustering
    * Challenges:
        * How to efficiently generate a random clustering partition?
        * How to compute the exposure probability?
        * Theory on variance reduction?
    * Naive idea: r-net clustering
        * NP-hard to compute the exposure probability.
* A new clustering method: uniform-nbr-max
    * Sample efficiently: reduced depth with parallel computation.
    * Can efficiently estimate the exposure probability 
        * MC estimation only requires sampling in local structure.
        * Lower bound on the probability which provides an upper bound on estimation variance
    * variance reduction on restricted growth graphs.
    * Criticism: bias towards nodes with small degree.
* Extension of uniform-nbr-max: beta-nbr-max
    * add flexibility
    * optimal weight: eig2

